Association between built environment characteristics and school run traffic congestion in Beijing, China

School-escorted trips are a significant contributor to traffic congestion. Existing studies mainly compare road traffic during student pick-up/drop-off hours with off-peak times, often overlooking the fact that school-run traffic congestion is unevenly distributed across areas with different built environment characteristics. We examine the relationship between the built environment and school-run traffic congestion, using Beijing, China, as a case study. First, we use multi-source geospatial data to assess the built environment characteristics around schools across five dimensions: spatial concentration, transportation infrastructure, street topology, spatial richness, and scenescapes. Second, employing a generalized ordered logit model, we analyze how traffic congestion around schools varies during peak hours on school days, regular non-school days, and national college entrance exam days. Lastly, we identify the built environment factors contributing to school-run traffic congestion through multivariable linear regression and Shapley value explanations. Our findings reveal that: (1) School runs significantly exacerbate traffic congestion around schools, reducing the likelihood of free-flow by 8.34\% during school run times; (2) School-run traffic congestion is more severe in areas with multiple schools, bus stops, and scenescapes related to business and financial functions. These insights can inform the planning of new schools and urban upgrade strategies aimed at reducing traffic congestion.

==> data.txt <==
%% LaTeX2e file `./data.txt'
%% generated by the `filecontents' environment
%% from source `manuscript' on 2024/04/04.
%%
name t p mean lci uci
school\_mix 2.19 0.028 0.0035 0.0004 0.0066
angle -6.28 0 -0.0134 -0.0176 -0.0092
distance -5.17 0 -0.0085 -0.0117 -0.0052
population -0.9 0.367 -0.0019 -0.0062 0.0023
bus\_stop 2.52 0.012 0.0042 0.0009 0.0074
subway -0.35 0.73 -0.0006 -0.0037 0.0026
parking\_lot -1.08 0.28 -0.0021 -0.0058 0.0017
intersection 0.15 0.877 0.0003 -0.0039 0.0046
betweenness 3.39 0.001 0.0073 0.0031 0.0116
integration 0.5 0.619 0.0015 -0.0044 0.0074
choice -0.76 0.45 -0.0023 -0.0082 0.0036
building\_age 1.96 0.051 0.0029 0 0.0059
building\_height 2.63 0.009 0.0048 0.0012 0.0084
building\_mix -0.56 0.574 -0.0009 -0.0040 0.0022
landuse\_mix 1.05 0.294 0.0016 -0.0014 0.0045
scenescape\_1 -2.25 0.025 -0.0054 -0.0101 -0.0007
scenescape\_2 -0.62 0.538 -0.0012 -0.0051 0.0026
scenescape\_3 -1.11 0.266 -0.0027 -0.0074 0.0020
scenescape\_4 0.73 0.463 0.0014 -0.0023 0.0051
scenescape\_5 7.37 0 0.0179 0.0132 0.02270
scenescape\_6 -1.9 0.058 -0.0036 -0.007312 0.0001
scenescape\_7 5.35 0 0.0103 0.0065 0.0141
scenescape\_8 -0.44 0.658 -0.0010 -0.0052 0.0033
scenescape\_9 2.75 0.006 0.0048 0.0014 0.0083
scenescape\_10 2.67 0.008 0.0062 0.0016 0.0107


==> schooltime.dat <==
6.5	0	0	0	0	0
7.5	10.1745046	17.9104478	3.4583	39.2857143	0
8.5	11.7647059	20.5813634	4.3478261	44.4444444	0
9.5	6.1381476	12.9480287	0	30.7692308	0
10.5	3.6038961	10	0	25	0
12.5	0	2.8571429	0	7.1428571	0
16.5	2.9411765	7.8125	0	19.1176471	0
17.5	7.3170732	13.7931034	1.9851485	31.147541	0
18.5	7.6505017	14.9174341	1.8265993	34.2105263	0
19.5	1.2987013	5.5555556	0	13.7254902	0
30.5	0	0	0	0	0
31.5	5.2060983	11.5384615	0	27.8688525	0
32.5	8.554007	16.4836818	2.6315789	36.5853659	0
33.5	4.9281522	11.2767307	0	27.7777778	0
34.5	3.2258065	8.851452	0	22.0338983	0
36.5	0	3.3898305	0	8.3333333	0
40.5	3.5714286	9.2403629	0	23.0769231	0
41.5	7.2289157	14.6879484	2.173913	33.3333333	0
42.5	7.4074074	14.886429	2.2859408	33.3333333	0
43.5	0	5.1504968	0	12.7659574	0
54.5	0	0	0	0	0
55.5	5.2631579	11.228482	1.3559793	25.8064516	0
56.5	8.8607595	15.4840849	3.030303	34.1463415	0
57.5	4.8003072	10.8695652	0	26.8292683	0
58.5	3.2258065	8.8235294	0	21.9512195	0
60.5	1.0417797	5.2631579	0	13.0952381	0
64.5	2.4243315	7.5353774	0	18.5185185	0
65.5	10	17.8571429	3.5714286	39.1304348	0
66.5	6.9605943	14.6729674	1.5040184	33.8235294	0
67.5	0	3.80651	0	9.4594595	0
78.5	0	0	0	0	0
79.5	4.3015726	9.6774194	0	24	0
80.5	7.2508215	14.5665322	1.8265993	33.3333333	0
81.5	4	10.780543	0	26.9230769	0
82.5	2.8991597	8.3333333	0	20.754717	0
84.5	0	3.3898305	0	8.3333333	0
88.5	4.020202	10.2040816	0	25.4545455	0
89.5	9.0909091	17.0421662	2.8169014	38.1818182	0
90.5	7.6923077	16.4401328	2.5641026	36.1702128	0
91.5	1.2987013	5.3571429	0	13.3333333	0
102.5	0	0	0	0	0
103.5	3.9578112	9.375	0	22.9166667	0
104.5	6.25	12.5986842	1.5444711	28.8135593	0
105.5	4	10	0	24.691358	0
106.5	2.5657895	9.0909091	0	22.7272727	0
108.5	1.1173533	4.3478261	0	10.8108108	0
112.5	6.0606061	12.9032258	1.4760755	29.3103448	0
113.5	11.8532561	20.2027027	5.4397233	42.3076923	0
114.5	10.4166667	18.5963455	3.721174	40.4761905	0
115.5	3.5875161	9.7560976	0	24.3243243	0
126.5	0	0	0	0	0
127.5	0	1.1764706	0	2.9411765	0
128.5	1.7241379	4.4444444	0	10.9090909	0
129.5	3.3333333	8.6083744	0	20.8333333	0
130.5	5.8823529	12.5	1.2232761	29.1666667	0
132.5	3.2697791	8.4914125	0	21.1764706	0
136.5	4	9.8039216	0	24.3243243	0
137.5	7.0505385	13.6638031	1.7622181	30.952381	0
138.5	4.2553191	10.6302386	0	25.8064516	0
139.5	1.6666667	5.5402931	0	13.7931034	0
150.5	0	0	0	0	0
151.5	0	1.0282979	0	2.5	0
152.5	0	1.8823841	0	4.6875	0
153.5	1.7241379	5.1724138	0	12.9032258	0
154.5	2.739726	6.8965517	0	17.1428571	0
156.5	1.3513514	4.8338516	0	11.7647059	0
160.5	5.3381459	13.1578947	0	32.3076923	0
161.5	5.5555556	11.9435818	1.520979	27.0833333	0
162.5	3.4888439	8.6206897	0	21.25	0
163.5	1.3245614	4.2478274	0	10.5882353	0

==> scores.dat <==
x y
3.618286089 13.125
2.025339435 0
8.335825631 13.7096774
4.198001382 1.2228261
4.825995008 11.5056818
5.111721431 0.9191176
3.864043075 2.4271845
6.74958021 2.8571429
4.567180746 7.3412698
2.412021947 1.2755102
2.718670272 1.5037594
1.169581054 1.875
2.379113009 0.4385965
1.525337693 0
4.29120553 6.0483871
2.71565572 0
3.132974584 2.5641026
3.746868807 4.3956044
2.536535504 4.2613636
5.236200518 17.8191489
7.471590544 8.8636364
5.991544545 9.0425532
3.622494163 2.4509804
1.897314944 1.0416667
2.800483057 2.7925532
7.649385277 19.4954128
4.031251354 8.6734694
4.339862334 6.25
5.979768406 16.3934426
5.525025619 9.8039216
4.936728393 1.7045455
8.820822857 17.2826087
6.145872998 10.5691057
11.07579999 11.4010989
7.143669865 11.3636364
10.27881169 24.0196078
6.597184818 5.5357143
7.519575995 7.5367647
8.011232569 7.3198198
8.976000623 14.4607843
6.731852379 7.7272727
8.726737889 10.3333333
4.290517794 5.4245283
4.750716596 4.6875
3.854994463 4.1666667
2.653350908 5.25
4.704827701 1.984127
3.683922493 4.8828125
3.490212747 4.5454545
3.236338768 4.2824074
3.200217198 6.25
4.28738167 4.8214286
3.753723637 1.5625
4.390576649 3.4375
6.941550694 10.8870968
7.392358605 8.6753731
7.386382928 9.375
3.996685093 6.8452381
5.582145719 6.1946903
3.497793745 8.9041096
2.344717045 2.7310924
3.176078378 3.6016949
2.71699693 1.9230769
3.205966839 1.4705882
4.031365291 2.5990099
3.917688235 2.34375
2.844646003 4.8245614
2.976493925 7.2916667
5.685281891 10.3693182
1.66282329 2.5793651
5.96357618 3.125
5.054160601 10.8024691
8.105337691 16.9354839
7.598578359 15.9638554
5.534408136 2.8089888
5.451605313 2.8169014
2.369925712 1.7857143
2.44136449 6.6666667
3.851127343 9.9056604
3.989146493 0.9868421
3.58599341 5.6122449
4.636107462 6.4516129
5.30972005 1.5
4.340371525 1.5625
5.401522937 9.7527473
4.246166254 2.8061224
3.897011992 12.5
3.789177467 13.0319149
1.793028531 1.2168142
3.783407841 5.2884615
2.858063693 2.1028037
2.605986551 3.2327586
4.353497619 6.4102564
6.449368166 4.1666667
6.889284064 4.6703297
6.765894427 12.2983871
2.878709318 5.8333333
2.15723064 2.5669643
5.559583383 4.0384615
6.665630405 4.8969072
4.908996646 5.2884615
4.628365545 10.3723404
1.686888983 0
6.20432406 16.9642857
5.069321664 8.6956522
4.055396954 0
1.540649553 0.6756757
2.36413666 0
3.397978284 3.0172414
1.769349456 0
0.827597924 0
7.300332611 4.9632353
2.532688487 3.6764706
6.069510245 10.9375
2.221413015 0
2.021651472 2.7777778
1.661883266 2.173913
1.361360207 0.4032258
4.285077451 8.2627119
2.891549372 7.5980392
4.899583945 8.0882353
4.882765768 8.1140351
6.113057348 9.775641
3.619518544 2.2222222
3.53264273 0
3.861741547 3.4090909
3.125316473 3.8461538
3.496384057 2.3809524
1.705158126 0.625
3.379626663 0.462963
1.362424242 1.3020833
2.28567621 1.8292683
3.711587305 5.4824561
4.872006793 8.8235294
3.761951125 1.9021739
4.681684363 10.2777778
4.17558608 5.952381
5.452511944 5.7608696
2.71632732 3.9285714
9.110274104 19.5121951
2.860367334 0.78125
3.414432574 2.2222222
3.611412097 7.5581395
7.077024014 16.015625
5.973290225 11.25
4.783411152 3.1542056
7.304554431 12.0639535
3.003035681 7.03125
2.208508282 1.8518519
1.71624158 0
1.79948692 0
1.839853302 0
3.685592859 12.5
5.457776249 6.6176471
4.351162888 5.387931
3.917480282 3.6111111
5.684741062 7.5520833
4.306543533 5.1056338
8.981639375 24
4.534852874 3.5087719
7.275186634 20.6140351
3.709304343 6.5789474
3.806265753 3.125
4.05889381 2.2435897
2.62902508 8.4375
3.495854856 4.0384615
3.70944488 3.2258065
2.406317733 0.7575758
3.83219315 10.6481481
4.498460119 11.6197183
3.580644121 3.2738095
8.699879038 10.4347826
4.931991587 9.4202899
1.995618685 1.7857143
3.830853797 18.5483871
7.018486323 13.4090909
3.511322138 15
9.357353508 17.8030303
6.901971389 10.46875
8.411878948 14.484127
5.695456619 7.7205882
4.988515295 5.0675676
5.000622797 4.3650794
9.603039627 12.2137405
5.270899196 6.3380282
2.842211781 11.3636364
3.651495194 0.4310345
4.396778217 1.5
4.924227222 1.2931034
6.12938868 3.7974684
4.794545709 3.0487805
9.297302842 16.954023
6.269613854 13.8297872
2.844821495 1.5957447
3.414257098 6.9642857
6.737863554 8.8068182
3.926471574 1.7647059
3.264722735 5.7291667
6.76312686 7.0833333
4.76365671 9.2261905
3.472302332 2.7777778
4.069199165 0
6.068913149 4.375
2.086499652 0.9221311
3.212446926 0.7653061
3.497947175 2.3076923
2.884432394 2.3076923
5.444425751 4.5
2.24330426 3.5087719
2.065087985 2.5167785
3.375598556 2.9850746
6.308327134 4.5
4.522457345 3.7828947
3.099953827 0
6.71433057 5.2734375
4.184295947 13.3426966
3.750982121 13.1666667
5.068840987 4.6875
5.112686195 3.9855072
5.227639976 3.0882353
5.360254274 7.3943662
4.389705567 4.6542553
4.394682411 11.9565217
4.419787799 4.5833333
4.077801046 9.0163934
4.994020759 5.8333333
4.287489605 6.875
5.167901567 7.1428571
4.653120506 9.7877358
4.677011487 8.4745763
4.006064667 5.4924242
5.641180135 11.622807
5.29653186 12.5
4.215384544 4.6153846
9.072680427 13.75
10.82595966 17.5
12.69615302 20.3125
8.062399779 12.7659574
6.183505379 5.9593023
9.96283837 18.3653846
5.901345671 5.546875
4.356368563 3.5550459
6.972362146 12.6851852
4.554841553 7.8313253
6.023608436 8.6842105
4.257238729 14.0873016
4.922825161 18.75
8.219405696 20.4761905
7.125384337 4.75
5.902608527 3.591954
5.130181762 17.887931
5.059575348 18.0970149
5.614120164 11.8055556
6.06088952 20.5508475
7.266871253 19.2434211
5.054048278 8.7719298
5.187118475 5.6089744
4.832507997 3.5714286
6.158956562 2.9761905
4.765438788 5.942623
4.786235471 5.8189655
7.643909918 10.7394366
10.22461649 15.5701754
3.9782177 1.3888889
7.332376724 14.8214286
7.733564277 18.2971014
8.81534128 12.6358696
6.185595007 4.0948276
11.1646117 22.6388889
9.099851195 18.3823529
5.735374811 3.5353535
5.214609744 4.3432203
8.04517351 11.2847222
3.071834438 0.9615385
6.015725687 7.5
5.319983815 3.6516854
4.268457918 5.2083333
7.629147178 24.1776316
8.130522412 12.6470588
6.318794368 11.6071429
5.789890604 7.5819672
4.163968363 5.2083333
4.05296291 5.3125
3.889053174 7.2916667
4.415106858 6.7567568
3.847746715 6.1619718
7.04071525 10.8009709
7.021955567 10.6308411
7.033435809 15.9552846
3.504072872 3
4.016451293 8.5227273
3.47923627 2.5862069
4.681568843 4.6296296
5.985288371 11.4889706
5.281767883 7.7160494
4.792661409 4.2721519
6.843221343 14.3617021
5.008893057 4.787234
5.548471988 8.5144928
5.571019422 7.6785714
5.108932866 6.9230769
5.640710623 6.25
7.938265656 4.1666667
5.128204832 3.6764706
4.439947102 3.25
5.124935093 1.71875
4.579953434 3.8194444
5.132101774 8.8983051
4.548105165 17.0634921
4.98074561 15
5.008393405 8.6956522
6.654589203 11.8589744
4.701169891 14.84375
8.061417838 13.8888889
4.641780115 4.84375
5.83403272 1.4423077
6.66103514 3.8461538
9.146015055 19.0217391
8.366673083 9.7039474
4.489793774 2.4038462
4.290741995 4.5572917
5.009999412 4.7077922
5.588396528 12.5
6.959634553 11.6727941
5.692129143 10.5182927
2.685746234 0.6944444
1.65988516 2.1551724
1.88904634 0
2.136521859 3.3333333
0.861406394 7.8125
1.665456891 0.5555556
3.089821839 0.78125
3.344798191 1.75
7.415979382 6.9230769
2.566450739 2.1875
2.148060545 2.5390625
4.296800328 2.2727273
3.816322556 1.6203704
2.019310783 16.8269231
2.081552228 0
2.035291137 0.5319149
2.257078979 0.5102041
1.803926467 0.78125
3.001860435 10
3.950757915 15.7894737
3.327611421 2.2058824
4.034519564 3.8461538
5.077346858 4.4642857
3.795237196 0.7142857
4.188875506 1.462766
3.607101429 5.4054054
5.367683847 11.2244898
5.384586548 11.0148515
3.007563892 3.5377358
4.159876513 1.6666667
4.234189436 7.8947368
2.464161493 4.2763158
3.047139245 4.5774648
3.272621562 3.6407767
4.689747631 5.4807692
6.927425119 4
0.906558711 0
1.837979584 0
1.859768484 0
1.870727189 0
4.54629888 7.1153846
2.397291242 0.4464286
2.054362607 0.5952381
1.852228686 0.625
1.84850278 0.5319149
1.475286156 5.1829268
4.214162839 5.5555556
3.814016591 8.5227273
5.570327365 9.5744681
4.468845381 6.4814815
7.182443443 8.6397059
3.29361272 6.6666667
6.295433286 18.5606061
3.683985429 10.1415094
3.346870805 0.7352941
3.377280852 0
2.77931779 0.4310345
6.359222305 12.3355263
2.761558057 2.8225806
7.656358663 20.2702703
4.064645152 16.2162162
7.060054639 13.28125
4.334434052 8.7837838
8.823512484 13.9784946
7.624622546 10.5769231
8.200108068 11.8006993
5.320574011 3.8235294
8.852711761 8.5294118
5.840627106 5.8823529
10.65097077 22.7272727
10.07503782 31.5972222
9.13206214 19.5652174
6.014459857 9.3309859
6.043755098 9.760274
4.616608442 4.9278846
5.835390913 7.0736434
4.987041509 6.314433
3.919464337 8.7171053
6.591955249 11.2980769
5.859785558 14.0756303
5.744477873 13.6652542
8.787760301 27.2727273
11.07039085 22.4683544
4.469136224 5.1546392
8.289205356 9.8011364
6.729287304 4.9342105
5.421258188 10.106383
4.557568902 7.5396825
3.268287179 7.7247191
3.672170915 6.5298507
3.60577958 5.758427
4.131635087 2.2865854
3.721912695 1.2658228
10.18092735 14.3292683
7.43385134 9.7457627
6.873484035 8.4349593
4.428442148 7.8947368
3.940490622 8.2175926
5.018752486 5.1535088
5.072724562 5.199115
3.150119404 7.5221239
2.341562697 9.6518987
2.708132515 2.34375
2.001233818 0.8928571
2.951306454 1.171875
4.480225473 5.1829268
3.268894759 10.7954545
5.757827988 9.6036585
0.854563919 0.2314815
1.995330083 10.7142857
4.770573787 2.9255319
7.415510466 12.5
8.136922407 13.6261261
5.832950577 2.9296875
6.167750305 2.5
2.531799225 2.9605263
6.293299468 16.8032787
4.974049438 6.7528736
5.239085203 3.9285714
5.097213494 8.8888889
3.90333371 7.2115385
3.653623629 6.1111111
6.679939597 11.9863014
6.288125714 10.8208955
4.264985597 7.5892857
3.68517946 6.7622951
5.860711859 12.8289474
3.780246208 3.0660377
4.482452087 11.1413043
3.825616289 14.8809524
6.30671858 17.6229508
7.273149197 14.9691358
2.860589854 2.8601695
3.429691535 2.3648649
1.896721685 1.7857143
2.88849627 3.0263158
3.447591026 4.6195652
2.878853364 2.3684211
7.949405251 13.1793478
5.817056499 9.4387755
6.373935093 16.2313433
5.848923432 9.5323741
7.475909194 13.3823529
6.663516082 7.7991453
5.465768207 2.9605263
1.998286956 1
1.556847888 1.1904762
1.531799361 0
2.22452637 2.8846154
1.258174891 0.625
1.79473107 0
2.427476729 1.5909091
2.381692118 3.2786885
2.021670502 0.8928571
2.252201293 0
6.225890284 1.8518519
2.0345366 1.5625
3.422479001 2.5735294
3.758422201 0
2.493193552 1.5625
6.856123249 1.4112903
0.95746419 0
1.204022592 0
2.291129047 0.4716981
2.467315007 0.5102041
4.057712247 6.5
7.154666843 4.6875
3.862194027 1.8867925
3.163197976 1.0135135
5.611956412 8.3333333
3.630951497 1.8442623
2.354970837 5.6818182
2.020449293 2.6785714
2.629530636 3.5714286
1.993566861 2.34375
4.992382031 4.0384615
1.969731853 3.7735849
3.536536451 4.1666667
3.020162235 7.7380952
1.065327266 0
4.453457055 5.7692308
5.392831012 0.625
4.428402851 11.4035088
3.054030145 4.0540541
9.051231772 23.4223301
2.778274359 0
2.795109886 1.8518519
4.464488197 5.5555556
2.707456686 0
3.259163626 0.9868421
2.15649497 1.3157895
2.604712322 0.3676471
3.239097407 3.9634146
2.519173445 0
2.8425873 1.2931034
3.168203645 0.8064516
2.167934367 0.255102
2.483470204 1.5086207
2.040887708 0.5263158
2.998093526 3.125
4.370889851 4.7979798
1.61513101 0.7142857
5.20466466 9.2213115
5.113035687 8.4051724
4.829646288 15.5487805
3.195817217 1.2931034
6.77987091 12.8937008
3.819804052 5.5327869
5.086646068 4.3010753
5.378200504 3.7313433
5.68740274 6.6091954
4.873472128 5.125
6.187482346 2.0348837
7.540407857 20.5985915
9.023517094 18.6079545
9.205569045 20.0949367
5.843472501 9.1911765
7.852506261 18.8253012
3.337159511 2.5
5.261518361 6.6532258
7.508932557 7.5
3.328537988 4.6428571
5.624437773 7.6492537
6.665326907 14.9193548
3.94530436 7.8629032
6.577713765 9.6590909
6.483539537 9.7727273
6.31608314 9.2857143
6.701502872 9.5394737
5.275213556 15.6914894
2.660574915 0
2.293990164 0.308642
7.329277381 11.9252874
7.017245389 10.6741573
6.796160852 8.1896552
2.685953564 4.7619048
10.65644455 25.7894737
3.886909977 15.4166667
2.368266991 6.5972222
7.333024796 16.7910448
3.654379605 0
3.647193107 0
4.908403228 5.0675676
3.308745692 11.3764045
4.691566295 6.1079545
3.027840125 19.2073171
2.469914767 31.0185185
2.607629906 4.0322581
3.370580664 5.4347826
3.403188138 6.875
2.581062019 1.2195122
2.905945251 0.5434783
3.211179287 1.6447368
5.306909592 12.5
2.015183975 0
3.597730178 4.0384615
7.590185998 7.2265625
6.966202937 6.9915254
5.195155693 11.2676056
3.189261429 4.4642857
3.722043319 3.525641
3.756238651 5.46875
2.251608222 0.3125
1.807012597 0
1.705640399 1.1627907
4.485808423 11.3636364
2.350211985 3.8135593
2.822393723 2.016129
2.740062223 3.90625
2.878810659 4.8611111
3.470623156 5.0847458
8.237422172 10.5504587
3.862468466 14.5833333
9.476960007 15.719697
4.14237285 18.2926829
5.499958457 16.7682927
5.825463593 8.4183673
8.831180776 15.2573529
3.685132943 3.8690476
6.934031689 10.1123596
3.905076649 5.8823529
6.23478792 9.4827586
9.346192418 12.8012048
9.346119362 12.8012048
9.762372033 15.625
4.81798597 7.7205882
5.33801254 4.2475728
6.442469141 2.9661017
6.887985645 4.2056075
4.146172458 6.3679245
6.55883865 15.3846154
4.538056612 6.875
6.639766414 8.3333333
5.878016121 12.5
4.499239227 6.3202247
5.983426624 13.4433962
3.855629835 5.9375
8.222506563 12.8623188
3.680490973 2.6785714
3.724142635 3.125
4.403153636 4.8076923
6.494775713 3.0737705
7.870672217 5.4054054
6.083142983 9.0361446
5.264519112 9.5394737
3.63438998 1.9736842
4.827387263 6.6176471
2.979746208 3.125
3.437216459 3.6538462
6.60218623 11.622807
3.571785041 5.8035714
3.340267057 6.6011236
3.339895208 7.1666667
2.753361717 6.9444444
3.68493086 5.1630435
2.979816063 5.3240741
6.230652414 6.4583333
5.029121154 4.2151163
3.013230042 2.9545455
3.220299469 9.8765432
3.234183728 6.0606061
4.03211196 5.4487179
6.237367881 3.2894737
7.614178414 13.3802817
6.316587708 6.547619
6.495927014 4.9382716
1.297497864 0.5617978
3.862602429 1.953125
5.893457284 6.8181818
2.637830757 3.4926471
4.844105821 6.8181818
6.439163871 6.0185185
6.769681471 8.2142857
6.243895494 4.296875
4.278550001 13.7931034
4.64829532 0.625
4.883767758 1.6666667
5.0240749 8.0357143
4.820458467 19.047619
5.239826841 18.0084746
5.613050885 8.9285714
6.892133415 8.7962963
3.626758895 4.6052632
3.175482878 1.8895349
4.62026371 5.3571429
4.467534031 4.3103448
4.51830572 4.5180723
4.603390127 6.7771084
7.249334797 6.7934783
7.089265043 8.0729167
5.460479368 4.3316832
4.822305621 4
4.752192956 6.9852941
5.323520347 1.2096774
5.498215116 2.8846154
5.606458446 4.3402778
6.834357656 6.5217391
6.132101595 15.4017857
7.151351811 20.4545455
4.100608645 9.7972973
4.105614007 10
3.637129104 10.8606557
4.044208266 10.5882353
3.922074372 5.859375
4.149026871 8.2589286
5.675555621 11.6197183
5.906450032 7.6013514
5.0528266 10.3773585
5.739627179 11.3095238
8.044132952 9.508547
11.15447829 11.5248227
10.26211008 14.0086207
10.07587002 14.673913
10.91756472 15.0614754
8.021426599 14.7058824
8.866262704 15.8564815
7.444546398 14.1768293
7.771404336 10.4166667
7.677136799 10.8870968
9.611554829 15.5273438
6.887178878 11.5384615
6.390076399 10.6060606
6.854203597 9.5518868
5.941138393 9.0909091
6.17724921 6.8597561
4.229057805 12.6666667
3.600664057 6.9444444
5.623399548 15.5405405
4.264643436 14.7727273
9.269094871 16.3043478
6.335329147 6.9444444
6.48267525 8.0882353
6.864216222 3.4615385
4.980561138 5.1724138
5.104925389 5.1785714
7.120611789 19.0878378
7.320007638 19.7530864
4.727011565 16.8103448
4.590299913 6
7.681543729 20.1492537
4.477902571 4.8780488
3.902441291 4.1666667
6.466623315 8.8383838
9.505724223 24.1197183
4.959708512 8.8888889
8.298618267 22.7459016
5.81975725 8.6956522
4.989369385 12.0967742
6.043137016 7.3529412
5.39702216 8.266129
8.988032324 11.0795455
8.640205045 14.8214286
4.365456863 3.8888889
6.851980187 9.4758065
12.15920652 18.9618644
6.44280244 8.3860759
8.866001055 15.8950617
7.300334665 7.7620968
9.386424495 11.9186047
8.330936291 16.0714286
7.386607174 14.556962
5.468420588 8.8592233
13.54240284 23.6413043
7.005155973 19.047619
7.086560296 21.875
8.907071503 19.5205479
10.5668686 21.6176471
5.935483384 3.8265306
4.694625458 5.8441558
6.597177985 8.8235294
4.67940768 6.1320755
5.53644588 4.1118421
6.594786529 10.9848485
6.199335235 20.6730769
3.723786339 7.8125
4.133520981 3.125
3.807039917 2.3026316
3.578951936 2.8169014
5.202750543 5.2083333
5.475029008 7.4468085
4.06989065 1.953125
6.856112613 2.6666667
6.81056037 2.6315789
6.810631669 2.6315789
8.015321408 4.8333333
5.57130929 4.9528302
3.653288223 8
6.773200341 10.2272727
9.68276608 19.6302817
3.532155234 0.4901961
4.219064955 3.1818182
3.437959299 2.0522388
3.414922047 1.6544118
3.423246138 2.6639344
5.628964598 11.5885417
5.807024897 5.2380952
5.524054124 9.8540146
5.769686217 7.5934579
5.90429199 7.3863636
5.927968766 11.3764045
5.940077236 10.5769231
6.580918598 8.5227273
6.451211673 5.0257732
5.532115318 6.1079545
9.657784247 11.2588652
5.230451977 4.2253521
4.803689013 3.9705882
6.14348986 18.1089744
4.956598805 16.2698413
5.492507066 4.7727273
5.592054589 7.9365079
5.599789616 6.1643836
6.075955107 8.0188679
7.000385905 6.25
5.166590913 3.6184211
6.067367472 3.8461538
6.366435591 3.0523256
6.301665868 3.0864198
6.265893028 2.5
4.723197815 8.8235294
7.025095182 14.3348624
10.03977934 13.7755102
5.952111858 5.6034483
9.446190944 12.1212121
5.088696137 9.0277778
5.867926325 11.627907
5.048030024 14.893617
4.975153127 14.4927536
8.769959973 21.7592593
4.556907533 9.7916667
6.585339163 3.515625
6.43436082 14.2045455
6.635485145 10.9756098
4.744204989 16.9642857
8.233373239 15.1315789
9.453144078 16.7307692
4.528021696 3.9915966
7.082143863 2.2058824
8.723391796 17.2680412
8.985820575 12.345679
9.112476305 11.8902439
4.251343455 3.375
6.395261922 5.0595238
4.421062631 5.8978873
7.442641044 9.1666667
6.227745252 10.1769912
7.320040002 14.875
5.128063421 22.2222222
5.079064556 21.6666667
2.097092466 0.6410256
1.503255349 2.9605263
0.891068823 6
2.117046857 3.0172414
1.161298078 3.2407407
4.110854219 6.5340909
2.802972147 0
2.139482968 0
1.760464684 2.8169014
2.302588623 5.4054054
2.534045393 4.5774648
2.594118761 2.7777778

==> timeseries.dat <==
t A B C D E F G

6.5 0.50 0.48 2.82 2.44 8.35 7.66 1.13
7.5 6.15 5.48 21.60 19.02 30.73 27.12 11.51
8.5 7.74 6.99 25.25 22.73 33.30 31.12 13.29
9.5 4.83 4.40 15.51 14.65 26.50 23.46 8.15
10.5 3.66 3.13 11.23 9.93 15.14 13.52 6.01

12.5 1.32 1.06 3.32 2.92 6.35 4.82 2.11

16.5 2.91 2.43 8.56 7.98 11.80 9.99 5.02
17.5 5.13 4.55 17.39 15.82 24.05 20.45 9.18
18.5 6.02 5.48 19.22 17.71 27.84 24.15 9.96
19.5 2.32 2.06 6.25 6.06 8.80 8.65 3.78

30.5 0.48 0.45 1.79 1.63 3.67 3.92 0.89
31.5 4.05 3.42 15.71 13.15 20.27 17.39 7.49
32.5 5.99 5.27 20.62 18.26 28.62 25.44 10.65
33.5 4.25 3.84 13.24 12.04 20.71 20.49 7.10
34.5 3.35 2.95 11.64 10.28 13.70 13.13 5.58

36.5 1.65 1.37 4.19 3.58 4.12 3.62 2.59

40.5 3.50 2.90 10.73 9.53 11.14 11.19 6.13
41.5 5.15 4.51 18.63 16.93 24.16 20.28 9.57
42.5 5.87 5.25 18.79 17.43 25.61 21.95 9.98
43.5 2.16 1.94 5.07 5.05 8.80 8.57 3.35

54.5 0.56 0.49 1.81 1.52 3.90 4.05 0.93
55.5 4.00 3.40 12.56 10.87 17.04 15.11 7.04
56.5 5.79 5.10 17.61 15.41 25.17 23.50 10.33
57.5 4.06 3.55 12.12 11.27 20.94 19.41 6.84
58.5 3.45 2.89 11.07 9.77 12.58 11.75 5.50

60.5 2.35 1.84 3.74 4.38 3.23 2.97 3.59

64.5 2.77 2.29 8.50 7.48 10.13 8.61 4.73
65.5 6.37 5.61 18.11 15.79 21.05 17.35 11.58
66.5 5.63 4.96 17.85 16.95 18.93 17.05 9.38
67.5 1.83 1.63 3.91 3.68 5.12 4.78 2.80

78.5 0.37 0.31 1.07 0.97 2.23 2.88 0.64
79.5 3.03 2.53 12.95 10.90 17.15 14.85 6.18
80.5 4.83 4.31 17.50 15.19 26.95 23.72 9.16
81.5 3.96 3.50 12.56 11.42 19.93 18.34 6.66
82.5 3.13 2.70 10.35 9.35 14.59 13.04 5.22

84.5 1.66 1.38 5.05 4.25 5.23 4.18 2.68

88.5 3.80 3.05 11.53 10.09 12.47 11.54 6.80
89.5 6.37 5.30 20.10 17.63 23.27 20.40 10.99
90.5 6.31 5.46 18.72 17.10 25.84 22.99 10.34
91.5 2.24 1.94 4.85 4.67 9.35 7.83 3.43
 
102.5 0.37 0.36 1.07 0.94 3.01 3.06 0.66
103.5 3.28 2.75 10.48 8.83 15.14 13.34 5.76
104.5 4.21 3.81 16.80 14.83 24.94 22.13 8.08
105.5 3.60 3.19 11.86 10.29 19.15 17.74 6.23
106.5 3.22 2.77 10.79 9.36 15.81 13.90 5.45

108.5 1.97 1.64 5.74 5.10 4.45 5.04 3.09
 
112.5 4.64 3.82 15.71 14.43 21.16 20.84 8.56
113.5 8.12 7.14 24.25 22.05 29.18 27.29 13.61
114.5 7.59 6.93 23.88 21.88 30.51 29.06 12.50
115.5 4.27 3.83 9.59 9.44 19.82 19.11 6.40

126.5 0.48 0.41 0.33 0.27 0.22 0.13 0.57
127.5 0.69 0.60 1.07 0.93 1.11 0.69 0.82
128.5 2.08 1.81 4.17 3.56 8.24 6.84 3.11
129.5 2.85 2.60 11.14 9.81 20.27 17.05 5.43

130.5 4.23 3.72 15.25 13.84 26.50 22.60 7.98
132.5 3.05 2.75 9.46 8.62 15.14 14.12 5.53

136.5 3.74 3.43 12.65 11.88 18.60 17.78 6.56
137.5 5.58 4.87 13.74 12.77 21.05 18.17 9.11
138.5 4.62 4.15 10.48 10.20 15.59 13.90 7.27
139.5 2.83 2.47 4.67 4.37 6.57 5.94 4.40

150.5 0.35 0.36 0.42 0.38 0.00 0.00 0.40
151.5 0.64 0.52 0.61 0.53 0.11 0.26 0.76
152.5 1.10 0.96 1.59 1.32 2.00 1.76 1.41
153.5 1.89 1.65 5.11 4.37 7.13 5.94 3.39
154.5 2.73 2.36 7.89 6.85 12.03 9.60 4.66

156.5 2.20 1.87 5.35 4.87 6.12 4.74 3.41

160.5 4.04 3.77 16.86 15.71 26.39 23.55 8.08
161.5 4.58 4.06 14.05 13.44 22.94 21.70 7.79
162.5 3.83 3.34 9.83 9.24 15.37 13.43 6.09
163.5 2.09 1.83 4.35 3.87 5.01 4.99 3.37

